Displaced Vertex and Disappearing Track Signatures in type-III Seesaw

We investigate a prospect of probing the type-III seesaw neutrino mass generation mechanism at various collider experiments by searching for a disappearing track and a displaced vertex signature originating from the decay of $SU(2)_L$ triplet fermion ($\Sigma$). Since $\Sigma$ is primarily produced at colliders through the electroweak gauge interactions, its production rate is uniquely determined by its mass. We find that a $\Sigma$ particle with a mass of a few hundred GeV produces a disappearing track signature from the decay of its charged component, which can be searched at the HL-LHC. Furthermore, we show that if the lightest observed neutrino has a mass of around $10^{-9}$ eV, the neutral component of ${\Sigma}$ can be discovered at the proposed MATHUSLA detector. We also show that the charged component of ${\Sigma}$ with a mass of a few hundred GeV can be observed at the LHeC and FCC-he as a displaced vertex signature.

==> 00README.txt <==
nohypertex
